Classification of Nilsoliton metrics in dimension seven

The aim of this paper is to classify Ricci soliton metrics on $7$-dimensional nilpotent Lie groups. It can be considered as a continuation of our paper in [Transformation Groups, Volume 17, Number 3 (2012), 639--656]. To this end, we use the classification of $7$-dimensional real nilpotent Lie algebras given by Ming-Peng Gong in his Ph.D thesis and some techniques from the results of Michael Jablonski in [Rocky Mtn. Journal of Math. 42 (2012), 1521--1549] and [M\"{u}nster J. Math. 3 (2010), 67--88], and of Yuri Nikolayevsky in [Trans. Amer. Math. Soc. 363 (2011), 3935--3958]. Of the $9$ one-parameter families and $140$ isolated $7$-dimensional indecomposable real nilpotent Lie algebras, we have $99$ nilsoliton metrics given in an explicit form and $7$ one-parameter families admitting nilsoliton metrics. Our classification is the result of a case-by-case analysis, so many illustrative examples are carefully developed to explain how to obtain the main result.

==> Gong_-_7-dimensional_real_Lie_algebras.txt <==
Upper Central Series Dimensions (37)

(37A): 
StructureEquations := [[X1, X2] = X5, [X2, X3] = X6, [X2, X4] = X7];

(37B):
StructureEquations := [[X1, X2] = X5, [X2, X3] = X6, [X3, X4] = X7];

(37B1): 
StructureEquations := [[X1, X2] = X5, [X1, X3] = X6, [X1, X4] = X7, [X2, X4] = X6, [X3, X4] = -X5];


(37C):
StructureEquations := [[X1, X2] = X5, [X2, X3] = X6, [X2, X4] = X7, [X3, X4] = X5];

(37D): 
StructureEquations := [[X1, X2] = X5, [X1, X3] = X6, [X2, X4] = X7, [X3, X4] = X5];

(37D1): 
StructureEquations := [[X1, X2] = X5, [X1, X3] = X6, [X1, X4] = X7, [X2, X3] = -X7, [X2, X4] = X6, [X3, X4] = -X5];


Upper Central Series Dimensions (357)

(357A): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X4] = X7, [X2, X4] = X6];

(357B): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X4] = X7, [X2, X3] = X6];

(357C): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X4] = X7, [X2, X3] = X6, [X2, X4] = X5];



Upper Central Series Dimensions (27)

(27A): 
StructureEquations := [[X1, X2] = X6, [X1, X4] = X7, [X3, X5] = X7];

(27B): 
StructureEquations := [[X1, X2] = X6, [X1, X5] = X7, [X2, X3] = X7, [X3, X4] = X6];


Upper Central Series Dimensions (257)

(257A):
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X1, X5] = X7, [X2, X4] = X6];

(257B):
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X1, X4] = X7, [X2, X5] = X7];

(257C): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X2, X4] = X6,[X2, X5] = X7];

(257D): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X1, X4] = X7,[X2, X4] = X6, [X2, X5] = X7];

(257E): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X2, X4] = X7,[X4, X5] = X6];

(257F): 
StructureEquations := [[X1, X2] = X3, [X2, X3] = X6, [X2, X4] = X7,[X4, X5] = X6];

(257G): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X1, X5] = X7,[X2, X4] = X7, [X4, X5] = X6];

(257H): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X2, X4] = X6,[X4, X5] = X7];

(257I): (NO-NAICE)---(EINSTEIN)
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X1, X4] = X6,[X1, X5] = X7, [X2, X3] = X7];
	

(257J): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X1, X5] = X7,[X2, X3] = X7, [X2, X4] = X6];

(257J1): (NO-NAICE)---(EINSTEIN)
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X1, X4] = X6,[X1, X5] = X7, [X2, X3] = X7, [X2, X5] = X6];

(257K): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X2, X3] = X7,[X4, X5] = X7];

(257L): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X6, [X2, X3] = X7,[X2, X4] = X6, [X4, X5] = X7];


Upper Central Series Dimensions (247)

(247A): 
[X1, xi] = xi+2, i = 2, 3, 4, 5,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X1,X5] = X7];

(247B): 
[X1, xi] = xi+2, i = 2, 3, 4 [X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X3, X5] = X7];

(247C): 
[X1, xi] = xi+2, i = 2, 3, 4 [X1, X5] = X7, [X3, X5] = X6.
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X1, X5] = X7, [X3, X5] = X6];

(247D): 
[X1, xi] = xi+2, i = 2, 3, [X1, X4] = X6, [X2, X5] = X7,[X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1, X4] = X6, [X2, X5] = X7,[X3, X4] = X7];

(247E): (NO-NAICE)---(EINSTEIN)
[X1, xi] = xi+2, i = 2, 3, 4 [X1, X5] = X6, [X2, X5] = X7,[X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X1, X5] = X6, [X2, X5] = X7,[X3, X4] = X7];

(247E1): 
[X1, xi] = xi+2, i = 2, 3, 4 [X2, X4] = X7, [X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X2, X4] = X7, [X3, X5] = X7]

(247F): 
[X1, xi] = xi+2, i = 2, 3, [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = X6];
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3,X5] = X6];

(247F1): 
[X1, xi] = xi+2, i = 2, 3, [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = -X6,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = -X6];

(247G): NO NICE - (EINSTEIN??? no figura en CARLES)
[X1, xi] = xi+2, i = 2, 3, 4 [X1, X5] = X6, [X2, X4] = X6,[X2, X5] = X7, [X3, X4] = X7, [X3, X5] = X6];
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X1, X5] = X6, [X2, X4] = X6, [X2, X5] = X7, [X3, X4] = X7, [X3, X5] = X6];

(247H): NO-NAICE - (EINSTEIN isomorfa a 1.19 en CARLES)
[X1, xi] = xi+2, i = 2, 3, 4 [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = X6,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = X6];

(247H1):  NO NICE - (EINSTEIN)
[X1, xi] = xi+2, i = 2, 3, 4 [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = -X6,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = -X6];

(247I): 
[X1, xi] = xi+2, i = 2, 3, [X2, X5] = X6, [X3, X4] = X6,[X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X2, X5] = X6, [X3, X4] = X6,[X3, X5] = X7];

(247J):  NO NAICE --- (EINSTEIN)
[X1, xi] = xi+2, i = 2, 3 [X1, X5] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = X6,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1, X5] = X6, [X2, X5] = X7,[X3, X4] = X7, [X3, X5] = X6];

(247K): 
[X1, xi] = xi+2, i = 2, 3, 4 [X2, X5] = X7, [X3, X4] = X7,[X3, X5] = X6,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X2, X5] = X7, [X3, X4] = X7,[X3, X5] = X6];

(247L): 
[X1, xi] = xi+2, i = 2, 3, 4, 5 [X2, X3] = X6,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X1,X5] = X7, [X2, X3] = X6];


(247M): 
[X1, xi] = xi+2, i = 2, 3, 4 [X2, X3] = X6, [X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X2, X3] = X6, [X3, X5] = X7];

(247N): 
[X1, xi] = xi+2, i = 2, 3, [X1, X5] = X6, [X2, X3] = X7,[X2, X4] = X6,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1, X5] = X6, [X2, X3] = X7,[X2, X4] = X6];

(247O): 
[X1, xi] = xi+2, i = 2, 3, 4 [X1, X5] = X7, [X2, X3] = X7,[X3, X5] = X6,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X1, X5] = X7, [X2, X3] = X7,[X3, X5] = X6];

(247P): 
[X1, xi] = xi+2, i = 2, 3, [X2, X3] = X6, [X2, X5] = X7,[X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X2, X3] = X6, [X2, X5] = X7,[X3, X4] = X7];

(247P1): 
[X1, xi] = xi+2, i = 2, 3, [X2, X3] = X6,[X2, X4] = X7, [X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X2, X3] = X6,[X2, X4] = X7, [X3, X5] = X7];

(247Q): 
[X1, xi] = xi+2, i = 2, 3, 4, [X2, X3] = X6, [X2, X5] = X7,[X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X2, X3] = X6, [X2, X5] = X7,[X3, X4] = X7];

(247R):  NO NICE --- (NO EINSTEIN)
[X1, xi] = xi+2, i = 2, 3, 4 [X1, X5] = X6, [X2, X3] = X6,[X2, X5] = X7, [X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X1, X5] = X6, [X2, X3] = X6,[X2, X5] = X7, [X3, X4] = X7];

(247R1): 
[X1, xi] = xi+2, i = 2, 3, 4 [X2, X3] = X6,[X2, X4] = X7, [X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X4, [X1,X3] = X5, [X1,X4] = X6, [X2, X3] = X6,[X2, X4] = X7, [X3, X5] = X7];


Upper Central Series Dimensions (2457)

(2457A): 
[X1, xi] = xi+1, i = 2, 3, [X1, xi] = xi+2, i = 4, 5,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X6, [X1,X5]=X7];

(2457B): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X7, [X2, X5] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X7, [X2, X5] = X6];

(2457C): 
[X1, xi] = xi+1, i = 2, 3, 
[X1, xi] = xi+2, i = 4, 5, [X2, X5] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X6, [X1,X5]=X7, [X2, X5] = X6];

(2457D): NO NAICE - ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 
[X1, xi] = xi+2, i = 4, 5, [X2, X3] = X6,[X2, X5] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X6, [X1,X5]=X7, [X2, X3] = X6,[X2, X5] = X6];

(2457E): NO NAICE - ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X7, [X2, X3] = X6,[X2, X5] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X7, [X2, X3] = X6,[X2, X5] = X6];

(2457F): 
[X1, xi] = xi+1, i = 2, 3, 
[X1, xi] = xi+2, i = 4, 5, [X2, X3] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X6, [X1,X5]=X7, [X2, X3] = X6];

(2457G): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X7, [X1, X5] = X6,[X2, X3] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X7, [X1, X5] = X6,[X2, X3] = X6];

(2457H): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X7, [X2, X3] = X6,[X2, X5] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X7, [X2, X3] = X6,[X2, X5] = X7];


(2457I): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X6, [X2, X3] = X6,[X2, X5] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X2, X3] = X6,[X2, X5] = X7];

(2457J):  NO NICE - ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X6, [X2, X3] = X6 + X7,[X2, X5] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X2, X3] = X6 + X7,[X2, X5] = X7];

(2457K): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X7, [X1, X5] = X6,[X2, X3] = X6, [X2, X5] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X7, [X1, X5] = X6,[X2, X3] = X6, [X2, X5] = X7];

(2457L): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X6, [X1, X5] = X7,[X2, X3] = X5, [X2, X4] = X7, [X2, X5] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X1, X5] = X7,[X2, X3] = X5, [X2, X4] = X7, [X2, X5] = X6];

(2457L1): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X6, [X1, X5] = X7,[X2, X3] = X5, [X2, X4] = X7, [X2, X5] = -X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X1, X5] = X7,[X2, X3] = X5, [X2, X4] = X7, [X2, X5] = -X6];


(2457M): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X7, [X1, X5] = X6,[X2, X3] = X5, [X2, X4] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X7, [X1, X5] = X6,[X2, X3] = X5, [X2, X4] = X6];


Upper Central Series Dimensions (2357)

(2357A): NO NICE -- ( EINSTEIN )
StructureEquations := [[X1, X2] = X4, [X1, X4] = X5, [X1, X5] = X7,[X2, X3] = X5 + X6, [X3, X4] = -X7];

(2357B): 
StructureEquations := [[X1, X2] = X4, [X1, X3] = X6, [X1, X4] = X5,[X1, X5] = X7, [X2, X3] = X5, [X3, X4] = -X7];

(2357C): 
StructureEquations := [[X1, X2] = X4, [X1, X4] = X5, [X1, X5] = X7,[X2, X3] = X5, [X2, X4] = X6, [X3, X4] = -X7];

(2357D): 
StructureEquations := [[X1, X2] = X4, [X1, X3] = X6, [X1, X4] = X5,[X1, X5] = X7, [X2, X3] = X5, [X2, X4] = X6,[X3, X4] = -X7];

(2357D1): 
StructureEquations := [[X1, X2] = X4, [X1, X3] = X6, [X1, X4] = X5,[X1, X5] = X7, [X2, X3] = X5, [X2, X4] = -X6,[X3, X4] = -X7];


Upper Central Series Dimensions (23457)

(23457A): 
[X1, xi] = xi+1, i = 2, 3, 4, [X1, X5] = X6, [X2, X3] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X6, [X2, X3] = X7];

(23457B): 
[X1, xi] = xi+1, i = 2, 3, 4, [X2, X3] = X7, [X2, X5] = X6,[X3, X4] = -X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X2, X3] = X7, [X2, X5] = X6,[X3, X4] = -X6];

(23457C): 
[X1, xi] = xi+1, i = 2, 3, 4, [X1, X5] = X6, [X2, X5] = X7,[X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X6, [X2, X5] = X7,[X3, X4] = -X7];

(23457D): 
[X1, xi] = xi+1, i = 2, 3, 4, [X1, X5] = X6, [X2, X3] = X6,[X2, X5] = X7, [X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X6, [X2, X3] = X6,[X2, X5] = X7, [X3, X4] = -X7];

(23457E):  NO NICE - ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 4, [X1, X5] = X6, [X2, X3] = X5 + X7,[X2, X4] = X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X6, [X2, X3] = X5 + X7,[X2, X4] = X6];

(23457F):  NO NICE - ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 4, [X2, X3] = X5 + X7, [X2, X5] = X6,[X3, X4] = -X6,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X2, X3] = X5 + X7, [X2, X5] = X6,[X3, X4] = -X6];


(23457G): 
[X1, xi] = xi+1, i = 2, 3, 4, [X1, X5] = X6, [X2, X3] = X5,[X2, X4] = X6, [X2, X5] = X7, [X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X6, [X2, X3] = X5,[X2, X4] = X6, [X2, X5] = X7, [X3, X4] = -X7];


Upper Central Series Dimensions (17)

(17):
StructureEquations := [[X1, X2] = X7, [X3, X4] = X7, [X5, X6] = X7];



Upper Central Series Dimensions (157)

(157): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X7, [X2, X4] = X7,[X5, X6] = X7];



Upper Central Series Dimensions (147)

(147A): 
StructureEquations := [[X1, X2] = X4, [X1, X3] = X5, [X1, X6] = X7,[X2, X5] = X7, [X3, X4] = X7];

(147A1): 
StructureEquations := [[X1, X2] = X4, [X1, X3] = X5, [X1, X6] = X7,[X2, X4] = X7, [X3, X5] = X7];


(147B): 
StructureEquations := [[X1, X2] = X4, [X1, X3] = X5, [X1, X4] = X7,[X2, X6] = X7, [X3, X5] = X7];

(147D): NO NICE - ( NO EINSTEIN )
StructureEquations := [[X1, X2] = X4, [X1, X3] = -X6, [X1, X5] = X7,[X1, X6] = X7, [X2, X3] = X5, [X2, X6] = X7,[X3, X4] = -2*X7];

(147E): One parameter family, with invariant I(t) = (1-t+t^2)3t+2(t*-1)2 , t* 6= 0, 1
StructureEquations := [[X1, X2] = X4, [X1, X3] = -X6, [X1, X5] = -X7,[X2, X3] = X5, [X2, X6] = t*X7, [X3, X4] = (1 - t)*X7];
When t* = 0 or 1, it is isomorphic to (247P).

(147E1): NO NICE -- ( CURVA )  One parameter family, with t* > 1
StructureEquations := [[X1, X2] = X4, [X2, X3] = X5, [X1, X3] = -X6,[X1, X6] = -t*X7, [X2, X5] = t*X7, [X2, X6] = 2*X7,[X3, X4] = -2*X7];

(147F): (for  = 3 only)
StructureEquations := [[X1, X2] = X4, [X1, X3] = -X6, [X1, X5] = X7,[X1, X6] = X7, [X2, X3] = X5, [X2, X4] = X7,[X2, X6] = X7, [X3, X4] = X7];
Remark: (147C) in Seeley's list is a special case of (147E) by taking t* = 1.


Upper Central Series Dimensions (1457)

(1457A): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X7, [X5, X6] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X7, [X5, X6] = X7];


(1457B): 
[X1, xi] = xi+1, i = 2, 3, [X1, X4] = X7, [X2, X3] = X7,[X5, X6] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X7, [X2, X3] = X7,[X5, X6] = X7];


Upper Central Series Dimensions (137)

(137A): 
StructureEquations := [[X1, X2] = X5, [X1, X5] = X7, [X3, X4] = X6,[X3, X6] = X7];

(137A1): 
StructureEquations := [[X1, X3] = X5, [X1, X4] = X6, [X1, X5] = X7,[X2, X3] = -X6, [X2, X4] = X5, [X2, X6] = X7];

(137B): 
StructureEquations := [[X1, X2] = X5, [X1, X5] = X7, [X2, X4] = X7,[X3, X4] = X6, [X3, X6] = X7];

(137B1): 
StructureEquations := [[X1, X3] = X5, [X1, X4] = X6, [X1, X5] = X7,[X2, X3] = -X6, [X2, X4] = X5, [X2, X6] = X7,[X3, X4] = X7];

(137C): 
StructureEquations := [[X1, X2] = X5, [X1, X4] = X6, [X1, X6] = X7,[X2, X3] = X6, [X3, X5] = -X7];

(137D): 
StructureEquations := [[X1, X2] = X5, [X1, X4] = X6, [X1, X6] = X7,[X2, X3] = X6, [X2, X4] = X7, [X3, X5] = -X7];


Upper Central Series Dimensions (1357)

(1357A): 
StructureEquations := [[X1, X2] = X4, [X1, X4] = X5, [X1, X5] = X7,[X2, X3] = X5, [X2, X6] = X7, [X3, X4] = -X7];

(1357B):  NO NICE --- ( EINSTEIN )
StructureEquations := [[X1, X2] = X4, [X1, X4] = X5, [X1, X5] = X7,[X2, X3] = X5, [X3, X4] = -X7, [X3, X6] = X7];

(1357C):  NO NICE --- ( NO EINSTEIN )
StructureEquations := [[X1, X2] = X4, [X1, X4] = X5, [X1, X5] = X7,[X2, X3] = X5, [X2, X4] = X7, [X3, X4] = -X7,[X3, X6] = X7];

(1357D): 
[X1, X2] = X3, [X1, X6] = X7,
[X2, xi] = xi+2, i = 3, 4, 
[X2, X5] = X7, [X3, X4] = X7,
******************
StructureEquations := [[X1, X2] = X3, [X1, X6] = X7, [X2,X3]=X5, [X2,X4]=X6, [X2, X5] = X7, [X3, X4] = X7];


(1357E): 
[X1, X2] = X3,
[X2, xi] = xi+2, i = 3, 4, 
[X2, X5] = X7,[X4, X6] = X7,
******************
StructureEquations := [[X1, X2] = X3, [X2,X3]=X5, [X2,X4]=X6, [X2, X5] = X7,[X4, X6] = X7];

(1357F): 
[X1, X2] = X3, [X1, X3] = X7,
[X2, xi] = xi+2, i = 3, 4,
[X2, X5] = X7, [X4, X6] = -X7,
******************
StructureEquations := [[X1, X2] = X3, [X1, X3] = X7, [X2,X3]=X5, [X2,X4]=X6, [X2, X5] = X7, [X4, X6] = -X7];

(1357F1): 
[X1, X2] = X3, [X1, X3] = X7,
[X2, xi] = xi+2, i = 3, 4, 
[X2, X5] = X7, [X4, X6] = X7,
******************
StructureEquations := [[X1, X2] = X3, [X1, X3] = X7, [X2,X3]=X5, [X2,X4]=X6, [X2, X5] = X7, [X4, X6] = X7];

(1357G): 
StructureEquations := [[X1, X2] = X3, [X1, X4] = X6, [X1, X6] = X7,[X2, X3] = X5, [X2, X5] = X7];

(1357H): NO NICE --- ( NO EINSTEIN )
StructureEquations := [[X1, X2] = X3, [X1, X4] = X6, [X1, X6] = X7,[X2, X3] = X5, [X2, X5] = X7, [X2, X6] = X7,[X3, X4] = -X7];

(1357I): 
StructureEquations := [[X1, X2] = X3, [X1, X4] = X6, [X2, X3] = X5,[X2, X5] = X7, [X4, X6] = X7];

(1357J): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X7, [X1, X4] = X6,[X2, X3] = X5, [X2, X5] = X7, [X4, X6] = X7];

(1357L):  NO NICE --- ( NO EINSTEIN )
[X1, X2] = X3,
[X1, xi] = xi+2, i = 3, 4, 5, 
[X2, X3] = X7,[X2, X4] = X5, [X2, X6] = (1/2)*X7, [X3, X4] = (1/2)*X7,
******************
StructureEquations := [[X1, X2] = X3, [X1,X3]=X5, [X1,X4]=X6, [X1,X5]=X7, [X2, X3] = X7,[X2, X4] = X5, [X2, X6] = (1/2)*X7, [X3, X4] = (1/2)*X7];


(1357M): NO NICE --- ( CURVA  ) One parameter family, with t* 6= 0
[X1, X2] = X3,
[X1, xi] = xi+2, i = 3, 4, 5, 
[X2, X4] = X5,[X2, X6] = t*X7, [X3, X4] = (1- t*)X7,
When t* = 0, it is isomorphic to (2357B).
******************
StructureEquations := [[X1, X2] = X3, [X1,X3]=X5, [X1,X4]=X6, [X1,X5]=X7, [X2, X4] = X5,[X2, X6] = t*X7, [X3, X4] = (1- t)X7];

(1357N): NO NICE --- ( CURVA  ) One parameter family.
[X1, X2] = X3,
[X1, xi] = xi+2, i = 3, 4, 5,
[X2, X3] = t*X7,[X2, X4] = X5, [X3, X4] = X7, [X4, X6] = X7,
******************
StructureEquations := [[X1, X2] = X3, [X1,X3]=X5, [X1,X4]=X6, [X1,X5]=X7, [X2, X3] = t*X7,[X2, X4] = X5, [X3, X4] = X7, [X4, X6] = X7];

(1357O): 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X6] = X7,[X2, X3] = X6, [X2, X4] = X5, [X2, X5] = X7];

(1357P): 
[X1, X2] = X3, 
[X1, xi] = xi+2, i = 3, 5, 
[X2, X3] = X6,[X2, X4] = X5, [X2, X6] = X7, [X3, X4] = X7,
******************
StructureEquations := [[X1, X2] = X3, [X1,X3]=X5, [X1,X5]=X7,[X2, X3] = X6,[X2, X4] = X5, [X2, X6] = X7, [X3, X4] = X7];

(1357P1): 
[X1, X2] = X3, 
[X1, xi] = xi+2, i = 3, 5,
[X2, X3] = X6,[X2, X4] = X5, [X2, X6] = -X7, [X3, X4] = X7,
******************
StructureEquations := [[X1, X2] = X3, [X1,X3]=X5, [X1,X5]=X7, [X2, X3] = X6,[X2, X4] = X5, [X2, X6] = -X7, [X3, X4] = X7];

(1357Q): NO NICE --- ( EINSTEIN  ) 
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X5] = X7,[X2, X3] = X6, [X2, X4] = X6, [X2, X6] = X7];

(1357Q1):  NO NICE --- ( EINSTEIN  )
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X5] = X7,[X2, X3] = X6, [X2, X4] = X6, [X2, X6] = -X7];

(1357R): NO NICE
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X6] = X7,[X2, X3] = X6, [X2, X4] = X6, [X2, X5] = X7,[X3, X4] = X7];

(1357S): NO NICE --- ( CURVA )One parameter family, with t <> 1
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X5] = X7,[X1, X6] = X7, [X2, X3] = X6, [X2, X4] = X6,[X2, X5] = X7, [X2, X6] = t*X7, [X3, X4] = X7];
When t* = 1, it is isomorphic to (2357D).
Remark: (1357K) in Seeley's list is a special case of (1357M) by taking t* = 1=2:

(1357QRS1):  One parameter family, with invariant I(t*) = t* + t*-1 and t* 6= 0.
StructureEquations := [[X1, X2] = X3, [X1, X3] = X5, [X1, X4] = X6, [X1, X5] = X7, [X2, X3] = -X6, [X2, X4] = X5,[X2, X6] = t*X7, [X3, X4] = (1 - t)*X7];
When t* = 1, (1357QRS1)= (1357Q) over C,
When t* = -1, (1357QRS1)=(1357R) over C.
(1357QRS1, t* 6= 0,1) becomes (1357S, t* > 1) over C.
When t* = 0, it becomes (2357D).


Upper Central Series Dimensions (13457)

(13457A): 
[X1, xi] = xi+1, i = 2, 3, 4, 
[X1, X5] = X7, [X2, X6] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X7, [X2, X6] = X7];


(13457B): NO NICE --- ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 4, 
[X1, X5] = X7, [X2, X3] = X7,[X2, X6] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X7, [X2, X3] = X7,[X2, X6] = X7];

(13457C): 
[X1, xi] = xi+1, i = 2, 3, 4,
[X1, X6] = X7, [X2, X5] = X7,[X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X6] = X7, [X2, X5] = X7,[X3, X4] = -X7];

(13457D):  NO NICE --- ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 4, 
[X1, X5] = X7, [X2, X3] = X5,[X2, X4] = X7, [X2, X6] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X7, [X2, X3] = X5,[X2, X4] = X7, [X2, X6] = X7];

(13457E): 
[X1, xi] = xi+1, i = 2, 3, 4,
[X1, X6] = X7, [X2, X3] = X5,[X2, X5] = X7, [X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X6] = X7, [X2, X3] = X5,[X2, X5] = X7, [X3, X4] = -X7];

(13457F): 
[X1, xi] = xi+1, i = 2, 3, 4, 
[X1, X5] = X7, [X2, X3] = X6,[X2, X6] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X7, [X2, X3] = X6,[X2, X6] = X7];


(13457G):  NO NICE --- ( NO EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 4,
[X1, X6] = X7, [X2, X3] = X6,[X2, X4] = X7, [X2, X5] = X7, [X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X6] = X7, [X2, X3] = X6,[X2, X4] = X7, [X2, X5] = X7, [X3, X4] = -X7];

(13457I): NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, i = 2, 3, 4,
[X1, X5] = X7, [X2, X3] = X6,[X2, X5] = X7, [X2, X6] = X7, [X3, X4] = -X7:
Remark: (13457H) in Seeley's list is not a Lie algebra, should be deleted.
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X5, [X1, X5] = X7, [X2, X3] = X6,[X2, X5] = X7, [X2, X6] = X7, [X3, X4] = -X7];


Upper Central Series Dimensions (12457)

(12457A): 
[X1, xi] = xi+1, i = 2, 3,
[X1, X4] = X6, [X1, X6] = X7,[X2, X5] = X6, [X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X1, X6] = X7,[X2, X5] = X6, [X3, X5] = X7];


(12457B):  NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, i = 2, 3,
[X1, X4] = X6, [X1, X6] = X7,[X2, X5] = X6 + X7, [X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X1, X6] = X7,[X2, X5] = X6 + X7, [X3, X5] = X7];


(12457C): 
[X1, xi] = xi+1, i = 2, 3, 
[X1, X4] = X6, [X2, X5] = X6,[X2, X6] = X7, [X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X2, X5] = X6,[X2, X6] = X7, [X3, X4] = -X7];


(12457D): 
[X1, xi] = xi+1, i = 2, 3,
[X1, xi] = xi+2, i = 4, 5,
[X2, X5] = X6,[X2, X6] = X7, [X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X4]=X6, [X1,X5]=X7, [X2, X5] = X6,[X2, X6] = X7, [X3, X4] = -X7];


(12457E):  NO NICE --- ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 
[X1, X4] = X6, [X1, X6] = X7,[X2, X3] = X6, [X2, X4] = X7 [X2, X5] = X6,[X3, X5] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X1, X6] = X7,[X2, X3] = X6, [X2, X4] = X7, [X2, X5] = X6, [X3, X5] = X7];


(12457F):  NO NICE --- ( NO EINSTEIN )
[X1, xi] = xi+1, i = 2, 3,
[X1, X4] = X6, [X2, X3] = X6, 
[X2, xi] = xi+1, i = 5, 6,
[X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X2, X3] = X6, [X2,X5]=X6, [X2,X6]=X7, [X3, X4] = -X7];


(12457G):  NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, i = 2, 3, 
[X1, X4] = X6, [X1, X5] = X7,[X2, X3] = X6, 
[X2, xi] = xi+1, i = 5, 6 
[X3, X4] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = X6, [X1, X5] = X7,[X2, X3] = X6, [X2,X5]=X6, [X2,X6]=X7, [X3, X4] = -X7];

(12457H): 
[X1, xi] = xi+1, i = 2, 3, 5, 6 
[X2, xj] = xj+2, j = 3, 4,
[X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X5]=X6, [X1,X6]=X7, [X2,X3]=X5, [X2,X4]=X6, [X3, X4] = X7];


(12457I): 
[X1, xi] = xi+1, i = 2, 3, 5, 6
[X2, xj] = xj+2, j = 3, 4,
[X2, X5] = X7, [X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X5]=X6, [X1,X6]=X7, [X2,X3]=X5, [X2,X4]=X6, [X2, X5] = X7, [X3, X4] = X7];

(12457J):  NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, i = 2, 3, 5, 6 
[X1, X4] = X7, [X2, X3] = X5,[X2, X4] = X6, [X2, X5] = X7, [X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X5]=X6, [X1,X6]=X7, [X1, X4] = X7, [X2, X3] = X5,[X2, X4] = X6, [X2, X5] = X7, [X3, X4] = X7];

(12457J1):  NO NICE --- ( NO EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 5, 6
[X1, X4] = X7, 
[X2, xj] = xj+2, j = 3, 4,
[X2, X5] = -X7, [X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X5]=X6, [X1,X6]=X7, [X1, X4] = X7, [X2,X3]=X5, [X2,X4]=X6, [X2, X5] = -X7, [X3, X4] = X7];

(12457K): NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, i = 2, 3, 5, 6 
[X1, X4] = X7, [X2, X3] = X5, [X2, X4] = X6, [X3, X4] = X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X5]=X6, [X1,X6]=X7, [X1, X4] = X7, [X2, X3] = X5, [X2, X4] = X6, [X3, X4] = X7];


(12457L):  NO NICE --- ( EINSTEIN )
[X1, xi] = xi+1, i = 2, 3, 5, 6 
[X2, xj] = xj+2, j = 3, 4,
[X2, X6] = X7, [X3, X4] = X7, [X3, X5] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X5]=X6, [X1,X6]=X7, [X2,X3]=X5, [X2,X4]=X6, [X2, X6] = X7, [X3, X4] = X7, [X3, X5] = -X7];

(12457L1): 
[X1, xi] = xi+1, i = 2, 3, 
[X1, X4] = -X6, [X1, X6] = X7,[X2, X3] = X5, [X2, X5] = -X6, [X3, X5] = -X7,
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = -X6, [X1, X6] = X7,[X2, X3] = X5, [X2, X5] = -X6, [X3, X5] = -X7];

(12457N):  NO NICE --- ( NO EINSTEIN PHI )
One parameter family, with invariant I(t*) = t* + t*-1.
[X1, xi] = xi+1, i = 2, 3, 5, 6 
[X1, X4] = X7, [X2, X3] = X5, [X2, X4] = X6, [X2, X5] = t*X7, [X2, X6] = X7,[X3, X4] = X7, [X3, X5] = -X7,
Remark: (12457M) in Seeley's list is just a special case of (12457N) by taking t* = 0.
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1,X5]=X6, [X1,X6]=X7, [X1, X4] = X7, [X2, X3] = X5, [X2, X4] = X6, [X2, X5] = t*X7, [X2, X6] = X7,[X3, X4] = X7, [X3, X5] = -X7];

(12457N1):  NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, i = 2, 3,
[X1, X4] = -X6, [X1, X6] = X7, [X2, X3] = X5, [X2, X5] = -X6 + X7, [X3, X5] = -X7,
It is isomorphic to (12457N, t* = 1) over C.
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = -X6, [X1, X6] = X7, [X2, X3] = X5, [X2, X5] = -X6 + X7, [X3, X5] = -X7];


(12457N2):  NO NICE --- (  NO EINSTEIN PHI ) One parameter family, with t* t* 0.
[X1, xi] = xi+1, i = 2, 3,
[X1, X4] = -X6, [X1, X5] = X7,[X1, X6] = X7, [X2, X3] = X5, [X2, X4] = X7,[X2, X5] = -X6 + t*X7, [X3, X5] = -X7,
It is isomorphic to (12457N,t* 6= 1) over C.
******************
StructureEquations := [[X1,X2] = X3, [X1,X3] = X4, [X1, X4] = -X6, [X1, X5] = X7,[X1, X6] = X7, [X2, X3] = X5, [X2, X4] = X7,[X2, X5] = -X6 + t*X7, [X3, X5] = -X7];


Upper Central Series Dimensions (12357)

(12357A): 
[X1, X2] = X4, 
[X1, xi] = xi+1, i = 4, 5, 6,
[X2, X3] = X5,[X3, X4] = -X6, [X3, X5] = -X7,
******************
StructureEquations := [[X1, X2] = X4, [X1,X4] = X5, [X1,X5] = X6, [X1,X6]=X7, [X2, X3] = X5,[X3, X4] = -X6, [X3, X5] = -X7];


(12357B):  NO NICE --- ( NO EINSTEIN PHI )
[X1, X2] = X4,
[X1, xi] = xi+1, i = 4, 5, 6, 
[X2, X3] = X5 + X7,[X3, X4] = - X6, [X3, X5] = -X7,
******************
StructureEquations := [[X1, X2] = X4, [X1,X4] = X5, [X1,X5] = X6, [X1,X6]=X7, [X2, X3] = X5 + X7,[X3, X4] = - X6, [X3, X5] = -X7];

(12357B1):  NO NICE --- ( NO EINSTEIN PHI )
[X1, X2] = X4, 
[X1, xi] = xi+1, i = 4, 5, 6,
[X2, X3] = X5 - X7,[X3, X4] = -X6, [X3, X5] = -X7,
******************
StructureEquations := [[X1, X2] = X4, [X1,X4] = X5, [X1,X5] = X6, [X1,X6]=X7, [X2, X3] = X5 - X7,[X3, X4] = -X6, [X3, X5] = -X7];

(12357C): 
[X1, X2] = X4,
[X1, xi] = xi+1, i = 4, 5, 6,
[X2, X3] = X5,[X2, X4] = X7, [X3, X4] = -X6, [X3, X5] = -X7,
******************
StructureEquations := [[X1, X2] = X4, [X1,X4] = X5, [X1,X5] = X6, [X1,X6]=X7, [X2, X3] = X5,[X2, X4] = X7, [X3, X4] = -X6, [X3, X5] = -X7];


Upper Central Series Dimensions (123457)

(123457A): 
[X1, xi] = xi+1, 2  i  6:
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1,X6]=X7];

(123457B): 
[X1, xi] = xi+1, 2  i  6,
[X2, X3] = X7.
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1,X6]=X7, [X2, X3] = X7];

(123457C): 
[X1, xi] = xi+1, 2  i  6, 
[X2, X5] = X7, [X3, X4] = -X7.
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1,X6]=X7, [X2, X5] = X7, [X3, X4] = -X7];


(123457D): 
[X1, xi] = xi+1, 2  i  5,
[X1, X6] = X7, [X2, X3] = X6,[X2, X4] = X7,
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1, X6] = X7, [X2, X3] = X6,[X2, X4] = X7];



(123457E):  NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, 2  i  5, 
[X1, X6] = X7, [X2, X3] = X6 + X7,[X2, X4] = X7,
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1, X6] = X7, [X2, X3] = X6 + X7,[X2, X4] = X7];


(123457F):  NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, 2  i  5,
[X1, X6] = X7, [X2, X3] = X6,[X2, X4] = [X2, X5] = X7, [X3, X4] = -X7
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1, X6] = X7, [X2, X3] = X6,[X2, X4] = X7, [X2, X5] = X7, [X3, X4] = -X7];


(123457H):  NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, 2  i  5, 
[X1, X6] = X7, [X2, X3] = X5 + X7,[X2, X4] = X6, [X2, X5] = X7,
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1, X6] = X7, [X2, X3] = X5 + X7,[X2, X4] = X6, [X2, X5] = X7];

(123457H1) NO NICE --- ( NO EINSTEIN PHI )
[X1, xi] = xi+1, 2  i  5, 
[X1, X6] = -X7, [X2, X3] = X5 + X7,[X2, X4] = X6, [X2, X5] = -X7,
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1, X6] = -X7, [X2, X3] = X5 + X7,[X2, X4] = X6, [X2, X5] = -X7];

(123457I): One parameter family. NO NICE --- ( CURVA ) 
[X1, xi] = xi+1, 2  i  5,
[X1, X6] = X7, [X2, X3] = X5,[X2, X4] = X6, [X2, X5] = t*X7, [X3, X4] = (1 - t*)X7.
Remark: (123457G) in Seeley's list is a special case of (123457I) with t* = 1.
******************
StructureEquations := [[X1,X2]=X3, [X1,X3]=X4, [X1,X4] = X5, [X1,X5] = X6, [X1, X6] = X7, [X2, X3] = X5,[X2, X4] = X6, [X2, X5] = t*X7, [X3, X4] = (1 - t)*X7];
